Accelerating the Couveignes Rostovtsev Stolbunov key exchange protocol

We study a key exchange protocol based on isogenies between ordinary elliptic curves over a finite field, first mentioned by Couveignes and investigated by Rostovtsev and Stolbunov. After presenting the fundamental notions about elliptic curves, we present the theory of complex multiplication which is the theoretical basis of this cryptosystem. Modular curves, which are an essential tool in the computations, are also introduced. We then present the protocol itself and original ideas to boost its practical performances. Finally, we discuss our implementation and practical results.

==> benchmark_montgomery_scalarmult.txt <==
1 0.008582948
2 0.03867137
3 0.092601316
4 0.147768362
5 0.236491085
6 0.371677133
7 0.8288968
8 1.129212933
9 1.326232083
10 1.57740981
%11 2.179905854
%12 2.311002497
%13 2.735061412
%14 3.091676263
%15 3.910823643


==> benchmark_nemo_frob.txt <==
10 0.060268947
20 0.181877109
30 0.283622267
40 0.418758893
50 0.5561728
60 0.697712505
70 0.917727698
80 1.095839446
90 1.234083445
100 1.371484971
110 1.533582687
120 1.686578204
130 1.959780889
140 2.264467679
150 2.4573776
160 2.655767896
170 2.833573931
180 3.006767862
190 3.171032599
200 3.45279711
210 3.669769492
220 3.801876916
230 4.013590433
240 4.247361908
250 4.483413987
260 5.190283207


==> benchmark_pari_frob.txt <==
10 0.013932943344116211
20 0.04285693168640137
30 0.09333395957946777
40 0.20084810256958008
50 0.2877848148345947
60 0.3223400115966797
70 0.39031505584716797
80 0.48165011405944824
90 0.5614829063415527
100 0.6403391361236572
110 0.7306849956512451
120 0.8334760665893555
130 0.9494760036468506
140 1.0124468803405762
150 1.104038953781128
160 1.1859180927276611
170 1.2771961688995361
180 1.344153881072998
190 1.4531621932983398
200 1.5547668933868408
210 1.6513330936431885
220 1.7283430099487305
230 1.837291955947876
240 1.8440051078796387
250 1.8452119827270508
260 2.1933181285858154
270 2.2540860176086426
280 2.353182077407837
290 2.4187939167022705
300 2.491502046585083
310 2.5504260063171387
320 2.5727179050445557
330 2.667480945587158
340 2.756192922592163
350 2.827410936355591
360 2.8740198612213135
370 2.930678129196167
380 2.9971208572387695
390 3.2172529697418213
400 3.3303651809692383
410 3.401494026184082
420 3.467958927154541
430 3.549535036087036
440 3.599637985229492
450 3.6057379245758057
460 3.6730451583862305
470 3.7264180183410645
480 3.8106930255889893
490 3.8794989585876465
500 3.9674479961395264


==> benchmark_sage_frob.txt <==
2 0.05164909362792969
12 0.13992094993591309
22 0.3974730968475342
32 0.4865579605102539
42 1.2023169994354248
52 1.8129541873931885
62 2.1609199047088623
72 1.2744929790496826
82 3.0386500358581543
92 2.7535297870635986
102 3.5197739601135254
112 4.638415098190308
%122 6.520318984985352
%132 7.488687038421631
%142 8.605645179748535
%152 10.064543008804321


==> benchmark_sage_scalarmult.txt <==
1 0.03565406799316406
2 0.16335797309875488
3 0.29614996910095215
4 0.444094181060791
5 0.6651790142059326
6 0.9263608455657959
7 1.2519290447235107
8 1.6250648498535156
9 2.0320239067077637
%10 2.49225115776062
%11 3.1173789501190186
%12 3.454072952270508
%13 4.442786931991577
%14 5.284789085388184
%15 6.19320011138916



==> benchmark_weierstrass_scalarmult.txt <==
1 0.021784038
2 0.118576188
3 0.279727966
4 0.463911589
5 0.850076016
6 1.242852617
7 1.952744864
%8 2.752553176
%9 3.621749798
%10 4.401569695
%11 5.711253427

